A geometric discretization and a simple implementation for variational mesh generation and adaptation

We present a simple direct discretization for functionals used in the variational mesh generation and adaptation. Meshing functionals are discretized on simplicial meshes and the Jacobian matrix of the continuous coordinate transformation is approximated by the Jacobian matrices of affine mappings between elements. The advantage of this direct geometric discretization is that it preserves the basic geometric structure of the continuous functional, which is useful in preventing strong decoupling or loss of integral constraints satisfied by the functional. Moreover, the discretized functional is a function of the coordinates of mesh vertices and its derivatives have a simple analytical form, which allows a simple implementation of variational mesh generation and adaptation on computer. Since the variational mesh adaptation is the base for a number of adaptive moving mesh and mesh smoothing methods, the result in this work can be used to develop simple implementations of those methods. Numerical examples are given.

==> hk2014-variational-2d-time-iter3.dat <==
       313        576  1.962e-02       5.54       1.07       1.21       1.84       1.89
      1201       2304  5.273e-03       6.62       1.14       1.21       8.73       3.42
      2665       5184  2.918e-03       6.15       1.20       1.23      33.26       9.47
      4705       9216  2.021e-03       4.92       1.25       1.25      42.01      10.78
      8321      16384  1.444e-03       4.66       1.31       1.28      68.82      19.89
     14621      28900  1.044e-03       4.48       1.37       1.31     169.53      37.28
     25765      51076  7.384e-04       4.48       1.42       1.34     318.80      75.81
     45301      90000  4.968e-04       4.51       1.46       1.36     571.42     140.68
     80401     160000  3.136e-04       4.09       1.49       1.37     888.15     262.28
    166465     331776  1.662e-04       3.83       1.52       1.39    1477.27     528.18
    320801     640000  9.153e-05       3.72       1.53       1.39    2790.32    1130.20


==> hk2014-variational-3d-time-iter3.dat <==
       343       1296  2.689e-01       2.01       1.06       1.26       2.62       2.14
      2197      10368  1.590e-01       1.89       1.20       1.32      29.42       9.63
     15625      82944  7.128e-02       2.23       1.57       1.33     164.89      77.16
     50653     279936  3.600e-02       2.49       1.77       1.34     626.92     348.31
    117649     663552  2.109e-02       2.38       1.89       1.35    1702.80    1096.22
    274625    1572864  1.368e-02       2.22       2.01       1.36    4731.23    3317.82

